On Calibration of Large Language Models: From Response To Capability

Accurate confidence estimation is critical for reliable use of large language models (LLMs). Prior work on LLM calibration largely focuses on response-level confidence, which estimates the correctness of a single generated output. However, this formulation is misaligned with many practical settings where the central question is how likely a model is to solve a query overall. We show that this mismatch results from the stochastic nature of modern LLM decoding, under which single-response correctness fails to reflect underlying model capability. To address this issue, we introduce capability calibration, a new evaluation framework for measuring how well query-level confidence aligns with a model's expected accuracy on individual queries. We formally distinguish capability calibration (CC) from response calibration (RC) and show that the two differ both theoretically and empirically. We further show that CC is better suited than RC to applications like pass@k prediction and inference budget allocation. Finally, we evaluate common confidence estimation methods to understand the practical feasibility of CC.

==> figures/metric_diff/comparison_log.txt <==
2026-05-04 11:19:50,326 - INFO - ================================================================================
2026-05-04 11:19:50,326 - INFO - Evaluation Definition Comparison
2026-05-04 11:19:50,326 - INFO - ================================================================================
2026-05-04 11:19:50,326 - INFO - Outputs directory: ../../neurips2026/outputs
2026-05-04 11:19:50,327 - INFO - Random seed: 42
2026-05-04 11:19:50,327 - INFO - Datasets: ['aime-test', 'gpqa-diamond', 'gsm8k-test', 'mmlu-validation', 'triviaqa-validation', 'math-500', 'simpleqa-verified']
2026-05-04 11:19:50,327 - INFO - Found 7 datasets
2026-05-04 11:19:50,328 - INFO - 
Processing dataset: aime-test
2026-05-04 11:19:50,328 - INFO -   Models: 3
2026-05-04 11:19:52,570 - INFO -     Olmo-3-7B-Instruct: MAE=0.2253, Spearman=0.7064
2026-05-04 11:19:53,042 - INFO -   Saved plot: ../../metric_diff_results/aime-test_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:19:53,813 - INFO -     Qwen3-8B: MAE=0.0843, Spearman=0.6845
2026-05-04 11:19:54,078 - INFO -   Saved plot: ../../metric_diff_results/aime-test_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:19:56,230 - INFO -     gpt-oss-20b: MAE=0.2554, Spearman=0.5612
2026-05-04 11:19:56,606 - INFO -   Saved plot: ../../metric_diff_results/aime-test_gpt-oss-20b_comparison.pdf
2026-05-04 11:19:56,606 - INFO - 
Processing dataset: gpqa-diamond
2026-05-04 11:19:56,606 - INFO -   Models: 3
2026-05-04 11:19:58,904 - INFO -     Olmo-3-7B-Instruct: MAE=0.2234, Spearman=0.7514
2026-05-04 11:19:59,124 - INFO -   Saved plot: ../../metric_diff_results/gpqa-diamond_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:00,531 - INFO -     Qwen3-8B: MAE=0.2679, Spearman=0.6564
2026-05-04 11:20:00,760 - INFO -   Saved plot: ../../metric_diff_results/gpqa-diamond_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:20:03,174 - INFO -     gpt-oss-20b: MAE=0.1938, Spearman=0.6943
2026-05-04 11:20:03,673 - INFO -   Saved plot: ../../metric_diff_results/gpqa-diamond_gpt-oss-20b_comparison.pdf
2026-05-04 11:20:03,673 - INFO - 
Processing dataset: gsm8k-test
2026-05-04 11:20:03,673 - INFO -   Models: 3
2026-05-04 11:20:07,399 - INFO -     Olmo-3-7B-Instruct: MAE=0.0436, Spearman=0.5725
2026-05-04 11:20:07,714 - INFO -   Saved plot: ../../metric_diff_results/gsm8k-test_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:10,625 - INFO -     Qwen3-8B: MAE=0.0355, Spearman=0.5491
2026-05-04 11:20:11,083 - INFO -   Saved plot: ../../metric_diff_results/gsm8k-test_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:20:14,914 - INFO -     gpt-oss-20b: MAE=0.0274, Spearman=0.4517
2026-05-04 11:20:15,245 - INFO -   Saved plot: ../../metric_diff_results/gsm8k-test_gpt-oss-20b_comparison.pdf
2026-05-04 11:20:15,245 - INFO - 
Processing dataset: math-500
2026-05-04 11:20:15,245 - INFO -   Models: 3
2026-05-04 11:20:18,243 - INFO -     Olmo-3-7B-Instruct: MAE=0.0712, Spearman=0.5477
2026-05-04 11:20:18,491 - INFO -   Saved plot: ../../metric_diff_results/math-500_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:20,485 - INFO -     Qwen3-8B: MAE=0.1194, Spearman=0.6151
2026-05-04 11:20:20,716 - INFO -   Saved plot: ../../metric_diff_results/math-500_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:20:23,627 - INFO -     gpt-oss-20b: MAE=0.0499, Spearman=0.4128
2026-05-04 11:20:23,959 - INFO -   Saved plot: ../../metric_diff_results/math-500_gpt-oss-20b_comparison.pdf
2026-05-04 11:20:23,960 - INFO - 
Processing dataset: mmlu-validation
2026-05-04 11:20:23,960 - INFO -   Models: 3
2026-05-04 11:20:29,948 - INFO -     Olmo-3-7B-Instruct: MAE=0.1550, Spearman=0.7415
2026-05-04 11:20:30,249 - INFO -   Saved plot: ../../metric_diff_results/mmlu-validation_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:35,596 - INFO -     Qwen3-8B: MAE=0.0988, Spearman=0.7340
2026-05-04 11:20:35,903 - INFO -   Saved plot: ../../metric_diff_results/mmlu-validation_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:20:41,274 - INFO -     gpt-oss-20b: MAE=0.0644, Spearman=0.5781
2026-05-04 11:20:41,586 - INFO -   Saved plot: ../../metric_diff_results/mmlu-validation_gpt-oss-20b_comparison.pdf
2026-05-04 11:20:41,586 - INFO - 
Processing dataset: simpleqa-verified
2026-05-04 11:20:41,586 - INFO -   Models: 3
2026-05-04 11:20:44,608 - INFO -     Olmo-3-7B-Instruct: MAE=0.0367, Spearman=0.3441
2026-05-04 11:20:44,873 - INFO -   Saved plot: ../../metric_diff_results/simpleqa-verified_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:47,323 - INFO -     Qwen3-8B: MAE=0.0483, Spearman=0.5072
2026-05-04 11:20:47,593 - INFO -   Saved plot: ../../metric_diff_results/simpleqa-verified_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:20:53,497 - INFO -     gpt-oss-20b: MAE=0.0644, Spearman=0.4258
2026-05-04 11:20:53,787 - INFO -   Saved plot: ../../metric_diff_results/simpleqa-verified_gpt-oss-20b_comparison.pdf
2026-05-04 11:20:53,787 - INFO - 
Processing dataset: triviaqa-validation
2026-05-04 11:20:53,787 - INFO -   Models: 3
2026-05-04 11:20:55,806 - INFO -     Olmo-3-7B-Instruct: MAE=0.1414, Spearman=0.8143
2026-05-04 11:20:56,105 - INFO -   Saved plot: ../../metric_diff_results/triviaqa-validation_Olmo-3-7B-Instruct_comparison.pdf
2026-05-04 11:20:58,232 - INFO -     Qwen3-8B: MAE=0.0991, Spearman=0.8396
2026-05-04 11:20:58,498 - INFO -   Saved plot: ../../metric_diff_results/triviaqa-validation_Qwen3-8B-non-thinking_comparison.pdf
2026-05-04 11:21:02,287 - INFO -     gpt-oss-20b: MAE=0.1338, Spearman=0.7862
2026-05-04 11:21:02,570 - INFO -   Saved plot: ../../metric_diff_results/triviaqa-validation_gpt-oss-20b_comparison.pdf
2026-05-04 11:21:02,574 - INFO - 
Metrics saved to: ../../metric_diff_results/comparison_metrics.csv
2026-05-04 11:21:02,574 - INFO - 
================================================================================
2026-05-04 11:21:02,574 - INFO - SUMMARY
2026-05-04 11:21:02,575 - INFO - ================================================================================
2026-05-04 11:21:02,579 - INFO - 
  dataset              model  n_examples      mae  spearman_correlation  kendall_correlation
aime-test Olmo-3-7B-Instruct          90 0.225333              0.706425             0.589020
aime-test           Qwen3-8B          90 0.084333              0.684454             0.587646
aime-test        gpt-oss-20b          90 0.255444              0.561206             0.464837
     GPQA Olmo-3-7B-Instruct         198 0.223384              0.751418             0.619530
     GPQA           Qwen3-8B         198 0.267879              0.656358             0.541459
     GPQA        gpt-oss-20b         198 0.193817              0.694344             0.579041
    GSM8K Olmo-3-7B-Instruct        1319 0.043563              0.572496             0.540261
    GSM8K           Qwen3-8B        1319 0.035550              0.549111             0.523365
    GSM8K        gpt-oss-20b        1319 0.027377              0.451698             0.430087
 MATH-500 Olmo-3-7B-Instruct         500 0.071200              0.547702             0.494870
 MATH-500           Qwen3-8B         500 0.119400              0.615060             0.547018
 MATH-500        gpt-oss-20b         500 0.049940              0.412824             0.382233
     MMLU Olmo-3-7B-Instruct        1531 0.154984              0.741460             0.635561
     MMLU           Qwen3-8B        1531 0.098811              0.734008             0.655237
     MMLU        gpt-oss-20b        1531 0.064435              0.578084             0.526721
 SimpleQA Olmo-3-7B-Instruct        1000 0.036750              0.344056             0.324868
 SimpleQA           Qwen3-8B        1000 0.048264              0.507192             0.477085
 SimpleQA        gpt-oss-20b        1000 0.064400              0.425785             0.387658
 TriviaQA Olmo-3-7B-Instruct        1000 0.141443              0.814276             0.687663
 TriviaQA           Qwen3-8B        1000 0.099054              0.839607             0.724546
 TriviaQA        gpt-oss-20b        1000 0.133793              0.786245             0.665701
2026-05-04 11:21:02,579 - INFO - 
================================================================================
2026-05-04 11:21:02,579 - INFO - Comparison complete!
2026-05-04 11:21:02,579 - INFO - ================================================================================


==> figures/metric_diff/comparison_metrics.csv <==
dataset,model,n_examples,mae,spearman_correlation,kendall_correlation
aime-test,Olmo-3-7B-Instruct,90,0.2253333333333333,0.7064249772789231,0.5890199514494942
aime-test,Qwen3-8B,90,0.08433333333333333,0.6844539327561452,0.587646337839288
aime-test,gpt-oss-20b,90,0.2554444444444445,0.5612063458136394,0.4648371062934332
GPQA,Olmo-3-7B-Instruct,198,0.2233838383838384,0.7514184270815214,0.6195303773254361
GPQA,Qwen3-8B,198,0.2678787878787879,0.6563575411019785,0.5414585772405156
GPQA,gpt-oss-20b,198,0.19381700679891709,0.6943438390600634,0.5790410445667697
GSM8K,Olmo-3-7B-Instruct,1319,0.04356330553449583,0.5724962608790143,0.540260865022822
GSM8K,Qwen3-8B,1319,0.03554965883244882,0.5491107035361573,0.5233647762763185
GSM8K,gpt-oss-20b,1319,0.02737680060652009,0.4516981907033388,0.4300865695541494
MATH-500,Olmo-3-7B-Instruct,500,0.0712,0.5477020213467862,0.49487048762474095
MATH-500,Qwen3-8B,500,0.1194,0.6150597750902531,0.5470178724927746
MATH-500,gpt-oss-20b,500,0.049940000000000005,0.4128235004006142,0.3822333497938539
MMLU,Olmo-3-7B-Instruct,1531,0.1549836708033965,0.7414604106335878,0.6355614688514385
MMLU,Qwen3-8B,1531,0.09881123448726323,0.7340077440725356,0.6552365379199662
MMLU,gpt-oss-20b,1531,0.06443500979751797,0.5780841402709979,0.5267212497846696
SimpleQA,Olmo-3-7B-Instruct,1000,0.03675,0.3440558618382292,0.32486783996331464
SimpleQA,Qwen3-8B,1000,0.04826364467311448,0.5071924335554168,0.47708493139960545
SimpleQA,gpt-oss-20b,1000,0.06440040404040404,0.4257853012553089,0.387658389128877
TriviaQA,Olmo-3-7B-Instruct,1000,0.1414430303030303,0.8142759506764344,0.6876625324261758
TriviaQA,Qwen3-8B,1000,0.09905355025926456,0.8396066032381904,0.7245456753036233
TriviaQA,gpt-oss-20b,1000,0.13379333333333332,0.7862447859648857,0.6657008896675867

